Skill-Augmented AI Agents for Medical Research Analysis: An Exploratory Multi-Model Human Evaluation in an NSCLC Transcriptomic Biomarker Task

Background. Large language models and AI agents are increasingly used to support biomedical research, but native model outputs may omit key analytical steps, misuse methods, or overstate conclusions. We evaluated whether autonomous access to a medical research skill package was associated with higher-quality AI-generated transcriptomic research-analysis outputs compared with native AI without skills. Methods. We conducted an exploratory multi-model human evaluation using a non-small cell lung cancer immunotherapy biomarker task. Six model backbones were tested. The evaluation included 21 anonymized outputs: 9 native-AI outputs and 12 skill-augmented outputs generated through an AI agent implementation represented by OpenClaw. Four non-expert biomedical reviewers and two blinded experts evaluated each output, with two ratings from each reviewer type. The primary outcome was expert-rated overall quality. Results. Skill-augmented outputs showed directionally higher expert overall quality than native-AI outputs (mean 5.50 vs 5.11; difference=0.39; bootstrap 95\% CI, -0.04 to 0.90; Welch p=0.156). Non-expert reviewer quality showed the same direction (mean 4.72 vs 4.47; difference=0.26; bootstrap 95\% CI, -0.25 to 0.80; Welch p=0.373). Expert agreement was limited (single-rating ICC=-0.15), and model-specific effects were descriptive and heterogeneous. Conclusions. Autonomous skill access showed a directional quality signal in this exploratory sample, but the signal was smaller than expert-rating noise and should not be interpreted as confirmatory evidence. The findings primarily motivate larger evaluations of skill-augmented AI agents with stronger reliability controls, platform replication, and biological-validity assessment.

==> model_specific_skill_minus_native.csv <==
model,expert_overall_A,expert_overall_B,expert_overall_B_minus_A,expert_method_A,expert_method_B,expert_method_B_minus_A,expert_validation_A,expert_validation_B,expert_validation_B_minus_A,expert_workflow_A,expert_workflow_B,expert_workflow_B_minus_A,expert_feasibility_A,expert_feasibility_B,expert_feasibility_B_minus_A,ordinary_quality_A,ordinary_quality_B,ordinary_quality_B_minus_A,ordinary_workflow_A,ordinary_workflow_B,ordinary_workflow_B_minus_A,ordinary_risk_A,ordinary_risk_B,ordinary_risk_B_minus_A,interpretation
GPT-5.4,4.5,5.75,1.25,4.173076923076923,5.326923076923077,1.1538461538461533,3.75,5.75,2.0,4.75,5.75,1.0,4.75,5.75,1.0,4.883333333333333,5.116666666666667,0.23333333333333428,4.291666666666666,5.375,1.083333333333334,4.416666666666666,4.25,-0.16666666666666607,Clear expert-recognized improvement
Claude Sonnet 4.6,6.0,5.75,-0.25,4.961538461538462,5.096153846153847,0.13461538461538503,5.0,5.0,0.0,6.0,5.75,-0.25,5.5,5.75,0.25,4.666666666666667,4.283333333333333,-0.38333333333333375,4.5,4.5,0.0,4.166666666666667,4.75,0.583333333333333,Mild decline or no benefit
GLM-5.1,5.0,5.5,0.5,5.153846153846154,5.326923076923077,0.17307692307692246,5.0,5.25,0.25,5.5,5.75,0.25,5.5,5.75,0.25,4.866666666666667,4.699999999999999,-0.16666666666666785,5.166666666666666,5.125,-0.041666666666666075,4.333333333333333,5.083333333333333,0.75,Clear expert-recognized improvement
DeepSeek-V4 Pro,5.25,5.5,0.25,5.0576923076923075,5.230769230769231,0.17307692307692335,5.0,5.25,0.25,5.5,5.75,0.25,5.5,5.75,0.25,4.366666666666667,4.5,0.13333333333333286,4.916666666666666,5.041666666666666,0.125,5.333333333333333,5.166666666666666,-0.16666666666666696,Mild expert-recognized improvement
Kimi K2.6,5.0,5.0,0.0,5.076923076923077,5.038461538461538,-0.038461538461538325,5.0,4.75,-0.25,5.5,5.75,0.25,5.5,5.5,0.0,3.3333333333333335,5.016666666666667,1.6833333333333331,4.833333333333333,5.208333333333334,0.3750000000000009,5.833333333333334,3.8333333333333335,-2.0000000000000004,Expert-neutral but user-perceived improvement
MiniMax-M2.7,5.25,5.5,0.25,4.711538461538462,5.514423076923077,0.802884615384615,4.5,5.25,0.75,5.5,6.0,0.5,5.25,5.75,0.5,4.416666666666666,4.716666666666667,0.3000000000000007,4.75,4.916666666666667,0.16666666666666696,5.25,4.666666666666666,-0.5833333333333339,Mild expert-recognized improvement


==> model_strategy_counts.csv <==
model_standardized,native_n,skill_n
Claude Sonnet 4.6,1,2
DeepSeek-V4 Pro,2,2
GLM-5.1,1,2
GPT-5.4,2,2
Kimi K2.6,1,2
MiniMax-M2.7,2,2


==> reviewer_agreement_icc.csv <==
n_targets,n_raters,icc_single,icc_average,mean_abs_diff,median_abs_diff,max_abs_diff,reviewer_type,metric,label,icc_model,n_ratings_per_target
21,2.0,-0.15254237288135614,-0.3600000000000006,0.6666666666666666,0.0,5.0,expert,expert_overall,Expert overall quality,two-way absolute agreement,
21,2.0,0.016418931525592293,0.03230740990026293,0.5412087912087913,0.3076923076923075,4.230769230769231,expert,expert_method,Expert methodological quality,two-way absolute agreement,
21,,0.11038913091634042,0.1988296315999466,0.907936507936508,0.6666666666666665,2.6666666666666665,ordinary,ordinary_quality,Ordinary reviewer quality,one-way random effects due incomplete rater crossing,2.0
21,,0.03312788906009256,0.06413124533929923,0.7222222222222221,0.6666666666666665,2.833333333333333,ordinary,ordinary_workflow,Ordinary reviewer workflow,one-way random effects due incomplete rater crossing,2.0
21,,0.45400996828273654,0.6244936117170456,0.9999999999999998,1.0,2.0,ordinary,ordinary_risk,Ordinary reviewer perceived risk,one-way random effects due incomplete rater crossing,2.0


==> strategy_bootstrap_ci_main_contrasts.csv <==
metric,label,native_n,skill_n,difference,bootstrap_ci_low,bootstrap_ci_high
expert_overall,Expert overall quality,9,12,0.3888888888888893,-0.04166666666666696,0.9027777777777777
expert_method,Expert methodological quality,9,12,0.46928418803418737,0.12446581196581175,0.9457799145299148
ordinary_quality,Ordinary reviewer quality,9,12,0.25555555555555554,-0.2509490740740739,0.7962962962962958
ordinary_workflow,Ordinary reviewer workflow,9,12,0.314814814814814,-0.1018518518518512,0.6990740740740744
ordinary_risk,Ordinary reviewer perceived risk,9,12,-0.3009259259259265,-1.023148148148147,0.42129629629629495

